Optimal Prediction using Learning and Shape Optimization

This paper investigates the problem of optimal predictor design for distributed parameter systems using neural networks and shape optimization. Sensors with various shapes are placed on the domain of the distributed parameter system. Data provided by these sensors are fed into a re-constructor to generate a full state of the system. After that, a trained neural-network predictor produces a prediction of the state at future time steps. The cost of prediction is defined as the weighted sensor area plus the squared norm of the prediction error. The location and shape of a sensor influences the prediction cost as well as the predictor performance. With the aid of the gradient of the network with respect to its inputs, an outer optimization layer is augmented to find optimized locations and shapes of the sensors. Simulation results show good agreement between the predicted and the true states as well as a significant reduction in cost by sensors with optimized locations and shapes.

==> numapde-bibliography/IntegrationTest/numapde-bibliography-dump.yaml <==
# Process this file using 
# numapde-prepare-manuscript.py --infile documentation.yaml --outname documentation --nosuffix --main documentation-main.tex --nocopy  

authors:
- name: Herzog
  firstName: Roland
  institution: numapde
  email: roland.herzog@mathematik.tu-chemnitz.de
  url: https://www.tu-chemnitz.de/mathematik/part_dgl/people/herzog
  orcid: 0000-0003-2164-6575

- name: Naumann
  firstName: Andreas
  institution: numapde
  email: andreas.naumann@mathematik.tu-chemnitz.de
  url: https://www.tu-chemnitz.de/mathematik/part_dgl/people/naumann
  orcid: 0000-0002-9287-0315

institutions:
  numapde:
    address: >
      Technische Universität Chemnitz,
      Faculty of Mathematics,
      09107 Chemnitz,
      Germany

manuscript: 
  title: "A Formatted View of \\texorpdfstring{\\file{numapde.bib}}{numapde.bib}"
  subtitle: ""
  shortTitle: ""
  bibliography: [ numapde.bib ]
  keywords: []
  msc: []
  abstract: |+ 
    This document shows all entries in \file{numapde.bib}.
    They are sorted by entry type.
    An increase in \LaTeX's memory may be required in order to compile this document.
    In order to do so, you may want to try the following commands:
    \begin{enumerate}
    \item \verb|DIR=$(kpsewhich -var-value TEXMFHOME)|
    \item \verb|export TEXMFHOME=$DIR:|
    \item \verb|echo extra_mem_bot = 6000000 > $DIR/texmf.cnf|
    \end{enumerate}
    See also \url{https://tex.stackexchange.com/questions/67014/}.
  dedication: ""
  funding: ""



==> numapde-bibliography/bin/numapde-confirmed-author-names.txt <==
# The proper choice of a person's confirmed name can be non-trivial. 
# As it happens for some authors with compound family names, they themselves prefer the final component of their given name
# as their only last name, and use the additional components of their compound family names in the same way as they would
# use additional given names. Notably, this list contains cases with Spanish, Brazilian, and Danish authors.
# The rule is to follow the author's own preference, as expressed by their choice of name in publications.
# One possible way to confirm their preferred name is to consider self citations in the list of references of a publication.
# Example: Hans Bruun Nielsen is semantically Bruun Nielsen, Hans (compound family name), but he uses his name as in
# Niels, Hans Bruun as an author.
# Author names from some Asian countries who prefer the form "family name(s) given name(s)" are frequently difficult
# even for publishers to get correct. In this case, it is acceptable to leave the (possibly incorrect) author name
# as provided, e.g., by the CrossRef query. An example is DOI 10.1163/156939403322759642, whose first author is
# Le Thi, Hoai An but the format preferred by the author is Le Thi Hoai An.

Abbas, Syed Tabish
Alp, Özge Sezgin
Amari, Shun-ichi
Aronsson Rindby, Anna Cornelia
Baydin, Atılım Güneş
Benth, Fred Espen
Bergmann, Jean Pierre
Bock, Hans Georg
Bouhlel, Mohamed Amine
Boţ, Radu Ioan
Bruaset, Are Magnus
Carter, Jamylle Laurice
Chae, Soo Bong
Chen, Ying Ying
Chepuri, Sundeep Prabhakar
Choi, Jin Hyuk
Cox, H L
Dalmau Cedeño, Oscar Susano
Daniel, James Wilson
Dao, Minh Ngoc
Di Pietro, Daniele Antonio
Elvetun, Ole Løseth
Gao, David Yang
Gilbert, Jean Charles
Gilles, Marc Aurèle
Girsanov, Igor Vladimirovich
Gupta, Mithun Das
Hazra, Subhendu Bikash
Hsia, Wei Shen
Huang, Nan-jing
Jantos, Dustin Roman
Karlsen, Kenneth Hvistendahl
Kiwiel, Krzysztof Czesław}
Kjeldsen, Tinne Hoff
Kongskov, Rasmus Dalgas
Köhler, Karoline Sophie
Lam, Kei Fong
Langtangen, Hans Petter
Le Thi, Hoai An
Lekhnitskii, Sergei Georgievich
Lootsma, Freerk Auke
López Pérez, Lucero Diana
Martínez-Legaz, Juan Enrique
Martı́nez, José Mario
Nabian, Mohammad Amin
Nguyen, Nang Tam
Nielsen, Bjørn Fredrik
Nielsen, Hans Bruun
Noor, Muhammad Aslam
Palar, Pramudita Satria
Pukrushpan, Jay Tawee
Rasmussen, Carl Edward
Sasena, Michael James
Sato, Ken-iti
Seo, Eun Jung
Silvey, Samuel Davi
Soner, Halil Mete
Tang, Guo-ji 
Teh, Yee Whye
Van Kaick, Oliver
Yadav, Sunil Kumar 
Yang, Wei Hong
Yong, Jiong Min
Yu, Zhou Xun
Zhou, Li-wen
de los Reyes, Juan Carlos
do Carmo, Manfredo Perdigão


==> numapde-bibliography/bin/numapde-identifier-exceptions.txt <==
@ARTICLE{AdjimanDallwigFloudasNeumaier:1998:1,
@ARTICLE{AlberIusemSolodov:1997:1,
@ARTICLE{AlbertyCarstensen:2000:1,
@ARTICLE{AlbertyCarstensenFunken:1999:1,
@ARTICLE{Alt:1994:1,
@ARTICLE{AradaCasasTroeltzsch:2002:1,
@ARTICLE{AradaRaymond:2002:1,
@ARTICLE{AradaRaymond:2002:2,
@ARTICLE{Argyros:2005:1,
@ARTICLE{Argyros:2008:1,
@ARTICLE{ArgyrosGeorge:2018:1,
@ARTICLE{ArnoldGuenther:2001:1,
@ARTICLE{BadrievZadvornovIsmagilov:2003:1,
@ARTICLE{Barbu:1990:1,
@ARTICLE{BarbuPratoZolesio:1991:1,
@ARTICLE{BauerBockKoerkelSchloeder:2000:1,
@ARTICLE{BazantZhou:2002:1,
@ARTICLE{BeckerRannacher:1996:1,
@ARTICLE{BenTalNemirovski:2002:1,
@ARTICLE{BergouniouxDietrich:1998:1,
@ARTICLE{BergouniouxKunisch:2002:1,
@ARTICLE{BhapkarSrinivasan:1994:1,
@ARTICLE{BirosGhattas:2005:1,
@ARTICLE{BirosGhattas:2005:2,
@ARTICLE{BochevGunzburger:2004:1,
@ARTICLE{Bony:1967:1,
@ARTICLE{Bottou:1991:1,
@ARTICLE{BrewsterMitrea:2013:1,
@ARTICLE{BriozzoTarzia:2006:1,
@ARTICLE{BrokateCarstensenValdman:2004:1,
@ARTICLE{BrokateCarstensenValdman:2005:1,
@ARTICLE{BrownHuLieberman:1997:1,
@ARTICLE{BudakMoskal:1969:1,
@ARTICLE{BuettnerSimeon:2003:1,
@ARTICLE{Carlier:2002:1,
@ARTICLE{CarlierLachandRobert:2008:1,
@ARTICLE{CasasDhamo:2011:1,
@ARTICLE{CasasMateos:2002:1,
@ARTICLE{CasasTroeltzsch:2002:2,
@ARTICLE{CassidyLord:1981:1,
@ARTICLE{ChancelierOksendalSulem:2002:1,
@ARTICLE{ChaventLemonnier:1975:1,
@ARTICLE{Chen:1997:1,
@ARTICLE{ChenWang:2003:1,
@ARTICLE{CockburnHouShu:1990:1,
@ARTICLE{CockburnShu:1989:1,
@ARTICLE{CockburnShu:1998:1,
@ARTICLE{CockburnShu:2001:1,
@ARTICLE{CrouzeixRaviart:1973:1,
@ARTICLE{DaCruzNetoFerreiraLucambioPerez:1999:1,
@ARTICLE{Dai:2011:1,
@ARTICLE{Danskin:1966:1,
@ARTICLE{Dao:2015:1,
@ARTICLE{DeCeccoPalmieri:1988:2,
@ARTICLE{DeCeccoPalmieri:1989:1,
@ARTICLE{DeCeccoPalmieri:1990:1,
@ARTICLE{DeLosReyes:2004:1,
@ARTICLE{DeLosReyesKunisch:2005:1,
@ARTICLE{DeLosReyesMeyerVexler:2008:1,
@ARTICLE{DenkowskiMigorskiOchal:2007:1,
@ARTICLE{DestuynderJaouaSellami:2012:1,
@ARTICLE{DiBenedettoVespri:1994:1,
@ARTICLE{Donoho:2006:1,
@ARTICLE{DuranMuschietti:2004:1,
@ARTICLE{Duvait:1973:1,
@ARTICLE{Duvaut:1973:1,
@ARTICLE{EcksteinYao:2015:1,
@ARTICLE{EfendievMielke:2006:1,
@ARTICLE{Ekeland:2002:1,
@ARTICLE{EpplerHarbrecht:2005:1,
@ARTICLE{FattoriniMurphy:1994:2,
@ARTICLE{FernandezPola:2001:1,
@ARTICLE{Finn:1999:1,
@ARTICLE{FletcherLeyfferToint:2002:1,
@ARTICLE{Fortuna:1974:1,
@ARTICLE{Friedman:2000:1,
@ARTICLE{FukaoKenmochi:2004:1,
@ARTICLE{FursikovGunzburgerHou:2002:1,
@ARTICLE{GascaSauer:2000:1,
@ARTICLE{GerbeauLeBris:1997:1,
@ARTICLE{GiaquintaGiusti:1984:1,
@ARTICLE{GiaquintaMucci:2006:1,
@ARTICLE{GiaquintaMucci:2007:2,
@ARTICLE{GoldbergTroeltzsch:1998:1,
@ARTICLE{GraeserKornhuber:2009:2,
@ARTICLE{Griesse:2001:1,
@ARTICLE{GriesseMetlaRoesch:2010:1,
@ARTICLE{GriesseWalther:2005:1,
@ARTICLE{GrossmannWinkler:2012:1,
@ARTICLE{GrunRehomme:1977:1,
@ARTICLE{GugatLeugering:2002:1,
@ARTICLE{GunzburgerManservisi:2000:1,
@ARTICLE{GunzburgerManservisi:2000:2,
@ARTICLE{HagerZhang:2006:1,
@ARTICLE{HanReddy:1995:1,
@ARTICLE{HartlHandel:2000:1,
@ARTICLE{HeinkenschlossTroeltzsch:1998:1,
@ARTICLE{HenselTroeltzsch:1980:1,
@ARTICLE{HenselTroeltzschVonWolfersdorf:1980:1,
@ARTICLE{HerzogMeyerWachsmuth:2012:2,
@ARTICLE{HerzogStoetzner:2019:1,
@ARTICLE{HildebrandtWidman:1979:1,
@ARTICLE{HintermuellerHinze:2006:1,
@ARTICLE{HinzeMatthes:2009:1,
@ARTICLE{HofmannLewis:2005:1,
@ARTICLE{HoustonSchoetzauWihler:2007:1,
@ARTICLE{HuShu:1999:1,
@ARTICLE{Ishii:1993:1,
@ARTICLE{Jittorntrum:1984:1,
@ARTICLE{Johnson:1976:1,
@ARTICLE{JungMinowaTanahashi:2002:1,
@ARTICLE{Kamenomostskaja:1961:1,
@ARTICLE{KatzRubinsky:1984:1,
@ARTICLE{KimmerleGerdts:2016:1,
@ARTICLE{KirchnerMeidnerVexler:2011:1,
@ARTICLE{KovtunenkoLeugering:2016:1,
@ARTICLE{Kratochvil:1968:1,
@ARTICLE{Krige:1952:1,
@ARTICLE{Kruse:2018:1,
@ARTICLE{Krylov:1931:1,
@ARTICLE{Krylov:1997:1,
@ARTICLE{Kubarski:2009:1,
@ARTICLE{KubatkoWesterinkDawson:2007:1,
@ARTICLE{KumarBasuEngerBrennerDurst:2003:1,
@ARTICLE{KumarBasuEngerBrennerDurst:2003:2,
@ARTICLE{LameClapeyron:1831:1,
@ARTICLE{LasieckaMalanowski:1978:1,
@ARTICLE{LeeLee:2013:1,
@ARTICLE{Levitin:1976:1,
@ARTICLE{Li:1998:1,
@ARTICLE{Li:2018:1,
@ARTICLE{LiXuGuiFox:2005:1,
@ARTICLE{Linn:2005:1,
@ARTICLE{LiuZhu:2011:1,
@ARTICLE{LongLuShenXu:2017:1,
@ARTICLE{Lootsma:1969:1,
@ARTICLE{LovisekKralik:2006:1,
@ARTICLE{LuchtStrehmelEichlerLiebenow:1999:1,
@ARTICLE{MajavaTai:2004:1,
@ARTICLE{Malanowski:2002:1,
@ARTICLE{Malanowski:2003:2,
@ARTICLE{MalanowskiTroeltzsch:2000:1,
@ARTICLE{ManciniMusina:1989:1,
@ARTICLE{Maurer:1981:1,
@ARTICLE{MeidnerVexler:2007:1,
@ARTICLE{Meirmanov:1981:1,
@ARTICLE{Meyer:2008:1,
@ARTICLE{MichorMumford:2005:1,
@ARTICLE{MielkePetrov:2007:1,
@ARTICLE{MiettinenMaekelaeMaennikkoe:1998:1,
@ARTICLE{MignotPuel:1984:2,
@ARTICLE{NeittaanmaekiTiba:1987:1,
@ARTICLE{NeittaanmaekiTiba:1987:2,
@ARTICLE{Nesterov:1983:1,
@ARTICLE{Nestler:2012:1,
@ARTICLE{Nestler:2012:2,
@ARTICLE{NochettoSchmidtVerdi:1997:1,
@ARTICLE{NollProtRondepierre:2008:1,
@ARTICLE{Noor:2004:1,
@ARTICLE{OhtakeBelyaev:2002:1,
@ARTICLE{Oleinik:1960:1,
@ARTICLE{Oswald:1983:1,
@ARTICLE{Oswald:1992:1,
@ARTICLE{PainterHillen:2002:1,
@ARTICLE{Pesch:1989:2,
@ARTICLE{Pham:1998:1,
@ARTICLE{Poljak:1964:1,
@ARTICLE{ReesStollWathen:2010:1,
@ARTICLE{Robinson:1979:1,
@ARTICLE{Rockafellar:1984:1,
@ARTICLE{Rockafellar:2000:1,
@ARTICLE{RoubicekTroeltzsch:2003:1,
@ARTICLE{RuanZabaras:1991:1,
@ARTICLE{SachsSchu:2010:1,
@ARTICLE{Schmidt:1999:1,
@ARTICLE{SchmidtSchulz:2010:1,
@ARTICLE{Seregin:1987:1,
@ARTICLE{Seregin:1996:1,
@ARTICLE{SereginShilkin:1997:1,
@ARTICLE{Series:1989:1,
@ARTICLE{SilvesterWathen:1994:1,
@ARTICLE{Simon:1978:1,
@ARTICLE{SingerSinger:1999:1,
@ARTICLE{Sirovich:1987:1,
@ARTICLE{Smereka:2003:1,
@ARTICLE{Smith:1994:1,
@ARTICLE{Smith:2006:1,
@ARTICLE{Souplet:2002:1,
@ARTICLE{StammWihler:2015:1,
@ARTICLE{Stampacchia:1960:1,
@ARTICLE{Stampacchia:1964:1,
@ARTICLE{Stegall:1978:1,
@ARTICLE{SukumarChoppMoran:2003:1,
@ARTICLE{Ting:1972:1,
@ARTICLE{Troeltzsch:1979:1,
@ARTICLE{Troeltzsch:1994:1,
@ARTICLE{Troeltzsch:2000:1,
@ARTICLE{TuAliabadi:2005:1,
@ARTICLE{Volkwein:2003:1,
@ARTICLE{VreemanKraneIncropera:2000:1,
@ARTICLE{Vuik:1993:1,
@ARTICLE{Wachsmuth:2005:1,
@ARTICLE{Wachsmuth:2007:1,
@ARTICLE{Wachsmuth:2012:3,
@ARTICLE{Wachsmuth:2019:1,
@ARTICLE{WachsmuthWachsmuth:2011:1,
@ARTICLE{WachsmuthWachsmuth:2014:1,
@ARTICLE{Wierse:1997:1,
@ARTICLE{Wihler:2007:1,
@ARTICLE{Yagi:1991:1,
@ARTICLE{YangZhangSong:2014:1,
@ARTICLE{YiShihYong:1997:1,
@ARTICLE{Yong:1989:1,
@ARTICLE{Yong:1992:1,
@ARTICLE{Yost:1993:1,
@ARTICLE{Yousept:2010:1,
@ARTICLE{ZabarasRuan:1989:1,
@ARTICLE{ZhangCuiLiu:2009:1,
@ARTICLE{ZhuChan:2008:1,
@ARTICLE{ZiemsUlbrich:2011:1,
@COLLECTION{BieglerGhattasHeinkenschlossVanBloemenWaanders:2003:1,
@INCOLLECTION{AlboulVanDamme:1996:1,
@INCOLLECTION{BensoussanFrehse:1993:1,
@INCOLLECTION{BermudezSaguez:1988:1,
@INCOLLECTION{BoggsTolle:1995:1,
@INCOLLECTION{BonnansTiba:1991:2,
@INCOLLECTION{BourdaudSickel:2011:1,
@INCOLLECTION{BramblePasciakXu:1989:3,
@INCOLLECTION{BramblePasciakXu:1990:2,
@INCOLLECTION{CasadoDiazDalMaso:2000:1,
@INCOLLECTION{ConnScheinbergToint:1997:2,
@INCOLLECTION{DebrabantJakobsen:2014:1,
@INCOLLECTION{Dunn:1998:1,
@INCOLLECTION{Duvaut:1975:1,
@INCOLLECTION{Fortuna:1977:1,
@INCOLLECTION{Fremond:1974:1,
@INCOLLECTION{Fukao:2004:1,
@INCOLLECTION{FukaoKenmochiPawlow:2002:1,
@INCOLLECTION{GoldsteinLiYuan:2015:1,
@INCOLLECTION{Hayes:1954:1,
@INCOLLECTION{HerzogKneesMeyerSieversStoetznerThomas:2019:1,
@INCOLLECTION{HoffmannNiezgodka:1990:1,
@INCOLLECTION{HoffmannSprekels:1984:1,
@INCOLLECTION{HouRavindran:1994:1,
@INCOLLECTION{KrahlBaensch:2005:1,
@INCOLLECTION{Krejci:1999:1,
@INCOLLECTION{LeibfritzSachs:1996:1,
@INCOLLECTION{LiuShangChengChengJiao:2017:1,
@INCOLLECTION{LumerSchnaubelt:1999:1,
@INCOLLECTION{MalanowskiBueskensMaurer:1998:1,
@INCOLLECTION{MaurerAugustin:2001:1,
@INCOLLECTION{Mielke:2004:1,
@INCOLLECTION{MockusTiesisZilinskas:1978:1,
@INCOLLECTION{Pawlow:1981:1,
@INCOLLECTION{Pawlow:1983:1,
@INCOLLECTION{Pawlow:1990:1,
@INCOLLECTION{Polthier:2005:1,
@INCOLLECTION{RaviartThomas:1977:1,
@INCOLLECTION{Schoenlieb:2009:1,
@INCOLLECTION{SeibertKleinsteuberHueper:2013:1,
@INCOLLECTION{Sprekels:1983:1,
@INCOLLECTION{SteinWriggersRiegerSchmidt:2003:1,
@INCOLLECTION{Tiba:1984:1,
@INCOLLECTION{TibaTiba:1989:1,
@INCOLLECTION{TrudingerWang:2008:1,
@INCOLLECTION{TuckerAdvani:1994:1,
@INCOLLECTION{Udriste:1984:1,
@INCOLLECTION{Udriste:1988:1,
@INCOLLECTION{WathenFischerSilvester:1998:1,
@INCOLLECTION{Yvinec:2012:1,
@INPROCEEDINGS{Arnold:2001:1,
@INPROCEEDINGS{ArnoldCarrariniHeckmannHippmann:2004:1,
@INPROCEEDINGS{BakhtiyarovOverfeltMeirSchmidt:1999:1,
@INPROCEEDINGS{BeckerRannacher:1998:1,
@INPROCEEDINGS{BennerHerzogLangRiedelSaak:2018:1,
@INPROCEEDINGS{BennettBredensteiner:2000:1,
@INPROCEEDINGS{ChanLiang:2011:1,
@INPROCEEDINGS{DollarGouldWathen:2006:1,
@INPROCEEDINGS{ErbtsRotheDuesterHartmann:2012:1,
@INPROCEEDINGS{FreundStenberg:1995:1,
@INPROCEEDINGS{Griesse:2003:1,
@INPROCEEDINGS{GriesseMeir:2006:1,
@INPROCEEDINGS{GriesseVolkwein:2004:1,
@INPROCEEDINGS{GriesseVolkwein:2006:1,
@INPROCEEDINGS{GriesseWalther:2004:1,
@INPROCEEDINGS{Guenther:1991:1,
@INPROCEEDINGS{HartlSparowitzElgamal:2000:1,
@INPROCEEDINGS{HartmannKuhlQuint:2009:1,
@INPROCEEDINGS{HeckmannVaculin:2003:1,
@INPROCEEDINGS{HerzogRiedel:2017:1,
@INPROCEEDINGS{HerzogRiedelKauschingerSchroeder:2016:1,
@INPROCEEDINGS{Joachims:1999:1,
@INPROCEEDINGS{KingmaBa:2015:1,
@INPROCEEDINGS{KoerkelArellanoGarciaSchoenebergerWozny:2008:1,
@INPROCEEDINGS{KoerkelBauerBockSchloeder:1999:1,
@INPROCEEDINGS{KuhnTucker:1951:1,
@INPROCEEDINGS{KunischSass:2007:1,
@INPROCEEDINGS{LampinenVehtariLeinonen:1999:1,
@INPROCEEDINGS{LepskyHuShu:2000:1,
@INPROCEEDINGS{Malanowski:2003:1,
@INPROCEEDINGS{MeirSchmidt:1998:1,
@INPROCEEDINGS{MeirSchmidt:1999:1,
@INPROCEEDINGS{MeirSchmidtBakhtiyarovOverfelt:1999:1,
@INPROCEEDINGS{MeyerTroeltzsch:2006:1,
@INPROCEEDINGS{MiegroetDuysinx:2009:1,
@INPROCEEDINGS{MoesSukumarMoranBelytschko:2000:1,
@INPROCEEDINGS{MoritzNishiharaJordan:2016:1,
@INPROCEEDINGS{OhtakeBelyaevSeidel:2002:1,
@INPROCEEDINGS{Pak:2010:1,
@INPROCEEDINGS{Platt:1999:1,
@INPROCEEDINGS{Puel:1989:1,
@INPROCEEDINGS{RoccaPratiGuarnieri:1997:1,
@INPROCEEDINGS{RollLemkeWiegand:2004:1,
@INPROCEEDINGS{SamaiJarnyDelaunay:1991:1,
@INPROCEEDINGS{SaucanAppleboim:2009:1,
@INPROCEEDINGS{SeppaenenKarhunenLehikoinenKaipioMonteiro:2009:1,
@INPROCEEDINGS{Sethian:1998:1,
@INPROCEEDINGS{Steinhagen:1922:1,
@INPROCEEDINGS{Taubin:2001:1,
@INPROCEEDINGS{Toint:1981:1,
@INPROCEEDINGS{VoigtWeichmannHoffmann:2002:1,
@INPROCEEDINGS{Volkwein:2004:1,
@ONLINE{LinLin:2003:1,


==> numapde-bibliography/bin/numapde-lowercase-words.txt <==
'[a-z]
[a-z]'
\$[^$]+\$
\<Problemas de control óptimo gobernados por ecuaciones semilineales con restricciones de tipo integral sobre el gradiente del estado\>
\<a\>
\<am\>
\<an\>
\<at\>
\<and\>
\<anisotroper\>
\<as\>
\<aus\>
\<aux\>
\<bei\>
\<by\>
\<dans\>
\<das\>
\<de\>
\<deckengeführten\>
\<delle\>
\<dem\>
\<dendritischen\>
\<der\>
\<des\>
\<die\>
\<differentiell-algebraischer\>
\<differenzierbaren\>
\<dreidimensionaler\>
\<durch\>
\<ebenen\>
\<einem\>
\<einer\>
\<eines\>
\<elastoplastischer\>
\<elektrischer\>
\<elliptische\>
\<elliptischer\>
\<ersten\>
\<et\>
\<for\>
\<freier\>
\<from\>
\<für\>
\<gewöhnlicher\>
\<großen\>
\<his\>
\<hybrider\>
\<ihre\>
\<im\>
\<in\>
\<interaktives\>
\<its\>
\<kompakt\>
\<komplexe\>
\<konvexen\>
\<les\>
\<linear-impliziten\>
\<linearer\>
\<mechanischen\>
\<mehrdimensionaler\>
\<mit\>
\<mittels\>
\<multifunktionale\>
\<multikriteriellen\>
\<nicht-linearen\>
\<nicht-lokalen\>
\<nichtdifferenzierbaren\>
\<nichtglatten\>
\<nichtlinearen\>
\<nichtlinearer\>
\<normierten\>
\<numerische\>
\<numerischen\>
\<of\>
\<on\>
\<optimale\>
\<optimaler\>
\<par la\>
\<parabolischer\>
\<parametrisierten\>
\<partiell\>
\<partiellen\>
\<partieller\>
\<restringierter\>
\<räumlich\>
\<schnelle\>
\<semilineare\>
\<semilinearer\>
\<sur\>
\<the\>
\<their\>
\<to\>
\<und\>
\<under\>
\<unrestringierter\>
\<unter\>
\<variationeller\>
\<via\>
\<von\>
\<with\>
\<zum\>
\<zur\>
\<zweidimensionaler\>
\<zweiten\>
\<zweiter\>


==> numapde-bibliography/bin/numapde-uppercase-words.txt <==
: Revolve:
ADI
ADMM
Abadie
Abkühlung 
Allen
American
Ampère
Arnoldi
Asplund
August
Auslegung
Auslegung 
BV
BaF2
Balaenoptera
Banach
Bayes
Bean
Bellman
Beltrami
Beltrami
Belyı̆
Berechnung 
Besov
Bezier
BiCG
Bingham
Biot
Black-Scholes
Bouligand
Boussinesq
Bragg
Bramble
Bregman
Bridgman
Brinkman
Bulkley
Burago
Burer
Burger
CFRP
CNN
CVT
Cahn
Carlson
Cartesian
Casson
Catmull
Celis
Chambolle
Chan
Chebyshev
Cholesky
Clark
Clarke
Clough
Cordes
Cordès
Corrigendum: [A-Z]
Crank
Crouzeix
Czochralski
DAE
DUNE-ACFem
Dantzig
DeepONet
Dennis
DiceOptim
Dirichlet
Douglas
Draht 
Drahtwalzwerke
EPDiff
Eikonal
Eisbildung
Elastoplastizität
Euclidean
Euler
European
FE-inexact
FEM
FEniCS
Farkas
Fatemi
Faustmann
Fe-Mo
Feinstahl  
Fenchel
Finsler
Firedrake
Fireshape
Fisher
Fista
Fisz
Floyd
Fokker
Folgar
Fortran
Fourier
Fredholm
Fritz
GMRES
Galerkin
Gauss
Gibbs
Ginzburg
Gleichungen
Grassmann
Guignard
HJB
Haar
Hadamard
Hamilton
Hammerstein
Hankel
Hardy
Henckel
Hencky
Hermite
Hermitian
Herschel
Hessian
Hilbert
Hildreth
Hilliard
Hirzebruch
Hodge
Hoff
Hood
Hooke
Household
Howard
Hsieh
Huber
Hughes
INTerval LABoratory
ImageNet
Jacobi
John
Jones
Julia
July
June
\<K\>
\<MPa\>
Kantorovich
Karush
Kasparov
Keller
Kirchhoff
Klosek
Kompensation
Kontakt-Wärmeübergangskoeffizienten
Korn
Kriging
Kronecker
Krylov
Kugel
Kuhn
Kutta
Kühlstrecken
Kühlstrecken 
LANCELOT
LICQ
Lagrange
Lagrangian
Lamb wave
Lambda--Omega
Lanczos
Landau
Laplace
Laplacian
Lasso
Lavrentiev
Lebesgue
Levenberg
Levitin
Lie
Lin-Fukushima
Lip manifold
Lipschitz
Lizorkin
Lyapunov
MFEM
MHD
MPCC
MPEC
MPSalsa
ManifoldNet
Marangoni
Markov
Marquardt
Mathematische 
Matlab
Maxwell
McKinley
Mediterranean Sea
Michel
Miljutin
Mindlin
Miranda
Mises
Mn
Monge
Monte Carlo
Monteiro
Moore
Moreau
Morton
Mumford
NLP
NPSOL
Navier
Nemytskij
Netflix
Neumann
Newton
Newton-Sketch
Nichtglatte Analysis
Nicolson
Nikodým
Nitsche
Northwestern
Norton
Numerik
ODE
Online-Zustands-
OpenFOAM
OptNet
Optimale 
Optimierung
Oseen
Osher
Osmolovski
PDAE
PDE
PINN
Parameter-Identifikation
Part 1
Part 2
Part I:
Part II:
Part III:
Part~I:
Part~II:
Pasciak
Patlak
Peano
Penot
Penrose
Petrov
Planck
Pliska
Poincaré
Poisson
Polarmeere
Pontryagin
Prandtl
Punktmenge
QMR
ROF
Rachford
Radon
Raviart
Regularität
Reissner
Release A
Reuss
Rham
Riemann
Riesz
Ritz
Robin
Rothe
Rudin
Runge
Russian
Rutenberg
Rückfederung
S-Lemma
SDE
SQP
Saint-Venant
Schur
Schwarz
Segel
Sensorplatzierung
Shah
Shapley
Si-Czochralski
Si-Mn
SiC
Signorini
Simulation
Sobol
Sobolev
Spannung
Stabstahl- 
Stackelberg
Stefan
Steinbach
Steklov
Steuerung
Steuerung 
Stiefel
Stokes
Streamline Upwind
Störmer
SuperLU
Sylvester
Systemen
Talenti
Tapia
Taylor
Temperaturmessungen
Theorie
Thomas
Thomson
Thomée
Thorin
Tikhonov
Tocher
Triebel
Tucker
Turbinenläufers
Unified Form Language
Untersuchungen 
Uzawa
Verlet
Verschiebung
Vese
Voronoi
WENO
Warshall
Willmore
Winkler
Wolfe
World War II
Yosida
Zalgaller
[.:] III[.] [A-Z]
[.:] II[.] [A-Z]
[.:] I[.] [A-Z]
[.:] V[.] [A-Z]
[.:] [A-Z]
[?] [A-Z]
\$[^$]+\$
``On
``Optimal
``The
[0-9]K\>
[0-9]MPa\>


==> numapde-latex/numapde-latex-documentation.yaml <==
# Process this file using 
# numapde-prepare-manuscript.py --infile documentation.yaml --outname documentation --nosuffix --main documentation-main.tex --nocopy  

authors:
- name: Bergmann
  firstName: Ronny
  institution: numapde
  email: ronny.bergmann@mathematik.tu-chemnitz.de
  url: https://www.tu-chemnitz.de/mathematik/part_dgl/people/bergmann
  orcid: 0000-0001-8342-7218

- name: Herzog
  firstName: Roland
  institution: numapde
  email: roland.herzog@mathematik.tu-chemnitz.de
  url: https://www.tu-chemnitz.de/mathematik/part_dgl/people/herzog
  orcid: 0000-0003-2164-6575

institutions:
  numapde:
    address: >
      Technische Universität Chemnitz,
      Faculty of Mathematics,
      09107 Chemnitz,
      Germany

manuscript: 
  title: "Common \\LaTeX\\ Resources"
  subtitle: A Comprehensive Overview of Commands Created by the \numapde\ Group
  shortTitle: ""
  bibliography: ""
  keywords: []
  msc: []
  abstract: |+ 
    This document serves as a documentation for all commands defined in the \file{numapde-*.sty} files.
    It is best compiled using \pdflatex\ (TeX Live 2018 or newer). 
  dedication: ""
  funding: ""


